SpectR: Dynamically Composing LM Experts with Spectral Routing

Training large, general-purpose language models poses significant challenges. The growing availability of specialized expert models, fine-tuned from pretrained models for specific tasks or domains, offers a promising alternative. Leveraging the potential of these existing expert models in real-world applications requires effective methods to select or merge the models best suited for a given task. This paper introduces SPECTR, an approach for dynamically composing expert models at each time step during inference. Notably, our method requires no additional training and enables flexible, token- and layer-wise model combinations. Our experimental results demonstrate that SPECTR improves routing accuracy over alternative training-free methods, increasing task performance across expert domains.

==> data/arrow.csv <==
cosine, routing,acc,compat,base
0.3381652922009859,51.7,87.9,0.5660290734044143,86.2
0.4257796810753452,48.4,93.3,0.5703666361028349,92.7
0.2415418253046812,47.5,95.2,0.6136518433526322,88.4
0.3819798161994485,50.1,29.8,0.5551207474954836,38.3
0.2818740719628824,43.7,53.2,0.606673864872901,62.2
0.4267154453927115,47.5,91.9,0.5656853472650215,90.4
0.361834003556396,47.3,53.1,0.584844883531332,73.2
0.2855999536988327,46.5,91.4,0.6098704540303775,84.9
0.383056731164358,51.8,96.6,0.5766302488826134,95.0
0.3416445289114436,54.1,85.3,0.5563912582108561,79.7
0.433873212265648,47.4,88.2,0.5710096655185429,65.3
0.2406449994363243,52.1,95.1,0.609496148265138,86.1
0.3700371049525028,52.2,53.9,0.5432874801549681,39.0
0.2719287464924844,46.6,49.7,0.5943347633797296,38.0
0.4379006144908787,45.8,84.6,0.5706803692238671,63.3
0.3510392378364119,50.6,83.8,0.5765137987553465,72.9
0.2886866403639223,43.6,90.4,0.5968934882964406,53.5
0.3902740645449781,54.2,94.4,0.5823450113589667,88.3
0.3257745963459529,54.5,85.0,0.5696263749932133,78.9
0.4189498690920841,53.7,96.2,0.5873485797250918,95.0
0.2262756044501564,52.6,97.7,0.6199610242547915,94.4
0.3673527419010144,50.0,73.9,0.5508681589434313,65.6
0.2657085933450877,38.0,88.2,0.5994694639546002,80.6
0.4213275551043566,60.1,92.5,0.592319918002269,94.1
0.3473250794695466,45.4,56.9,0.5768903875073721,60.8
0.2692896815872385,41.5,92.1,0.6065386037031809,86.5
0.3812717448521541,53.1,95.9,0.5826580876758857,94.0
0.2876347357195153,52.5,90.2,0.5343885789625347,88.1
0.3910337641362795,49.6,93.5,0.5529403037258557,84.5
0.1904337734449167,49.5,97.0,0.5928976938926748,94.0
0.3435187073784423,48.6,56.4,0.5298928202662084,52.4
0.23509796221718,45.8,71.0,0.5746119780732053,57.3
0.3916087315531058,44.7,93.8,0.5480243727631334,91.9
0.3146321034276005,52.0,89.0,0.5548264324066362,81.3
0.238500266356555,45.6,91.4,0.5771135184913874,75.9
0.3431682145928952,58.5,97.2,0.5549661232757249,93.4


==> data/arrow_score.csv <==
rank,mean,std
1,0.494018975572795, 0.02811727034240688
2,0.4936796605633411, 0.028464064992598872
3,0.49352607816149485, 0.028554025995798316
4,0.4935204301523746, 0.02863050276570822
5,0.49345243681181183, 0.028718078327023618
6,0.4934057321210099, 0.028909401550737054
7,0.4934048631965299, 0.02871149825436881
8,0.4934048631965299, 0.02871149825436881

==> data/mu.csv <==
cosine,base,acc
0.3381652922009859,86.2,87.6
0.4257796810753452,92.7,93.2
0.2415418253046812,88.4,95.4
0.3819798161994485,38.3,33.1
0.2818740719628824,62.2,69.9
0.4267154453927115,90.4,89.1
0.361834003556396,73.2,60.8
0.2855999536988327,84.9,90.1
0.383056731164358,95.0,96.9
0.3416445289114436,79.7,84.3
0.433873212265648,65.3,90.7
0.2406449994363243,86.1,94.1
0.3700371049525028,39.0,53.0
0.2719287464924844,38.0,55.6
0.4379006144908787,63.3,86.4
0.3510392378364119,72.9,83.2
0.2886866403639223,53.5,82.9
0.3902740645449781,88.3,95.7
0.3257745963459529,78.9,84.8
0.4189498690920841,95.0,96.2
0.2262756044501564,94.4,97.3
0.3673527419010144,65.6,69.3
0.2657085933450877,80.6,86.3
0.4213275551043566,94.1,94.0
0.3473250794695466,60.8,59.2
0.2692896815872385,86.5,91.9
0.3812717448521541,94.0,95.7
0.2876347357195153,88.1,93.3
0.3910337641362795,84.5,87.4
0.1904337734449167,94.0,99.1
0.3435187073784423,52.4,41.5
0.23509796221718,57.3,73.0
0.3916087315531058,91.9,91.8
0.3146321034276005,81.3,90.2
0.238500266356555,75.9,94.5
0.3431682145928952,93.4,97.7


==> data/sim.csv <==
dataset,Gemma-2B, Llama-3B, Phi-3.5B, Llama-8B
agnews,0.34,0.33,0.34,0.29
cola,0.43,0.42,0.43,0.39
dbpedia,0.24,0.23,0.24,0.19
hellaswag,0.38,0.37,0.37,0.34
mnli,0.28,0.27,0.27,0.24
mrpc,0.43,0.42,0.44,0.39
qnli,0.36,0.35,0.35,0.31
qqp,0.29,0.27,0.29,0.24
sst2,0.38,0.38,0.39,0.34

==> data/spectr.csv <==
cosine,routing,acc,compat,base,lift,rlift
0.3381652922009859,58.5,88.2,0.5660290734044143,86.2,0.2999999999999971,6.799999999999997
0.4257796810753452,33.9,91.3,0.5703666361028349,92.7,-2.0,-14.5
0.2415418253046812,69.6,96.8,0.6136518433526322,88.4,1.5999999999999943,22.099999999999994
0.3819798161994485,51.8,29.7,0.5551207474954836,38.3,-0.1000000000000014,1.6999999999999957
0.2818740719628824,59.6,69.8,0.606673864872901,62.2,16.599999999999994,15.899999999999999
0.4267154453927115,28.9,90.8,0.5656853472650215,90.4,-1.1000000000000083,-18.6
0.361834003556396,52.5,63.8,0.584844883531332,73.2,10.699999999999996,5.200000000000003
0.2855999536988327,64.7,92.0,0.6098704540303775,84.9,0.5999999999999943,18.200000000000003
0.383056731164358,50.0,96.7,0.5766302488826134,95.0,0.1000000000000085,-1.7999999999999972
0.3416445289114436,65.9,84.8,0.5563912582108561,79.7,-0.5,11.800000000000004
0.433873212265648,30.2,89.4,0.5710096655185429,65.3,1.2000000000000028,-17.2
0.2406449994363243,74.6,96.1,0.609496148265138,86.1,1.0,22.499999999999993
0.3700371049525028,53.8,52.4,0.5432874801549681,39.0,-1.5,1.5999999999999943
0.2719287464924844,59.9,55.4,0.5943347633797296,38.0,5.699999999999996,13.299999999999997
0.4379006144908787,29.6,87.4,0.5706803692238671,63.3,2.800000000000012,-16.199999999999996
0.3510392378364119,57.1,83.3,0.5765137987553465,72.9,-0.5,6.5
0.2886866403639223,61.0,91.9,0.5968934882964406,53.5,1.5,17.4
0.3902740645449781,50.0,95.7,0.5823450113589667,88.3,1.2999999999999972,-4.200000000000003
0.3257745963459529,62.9,86.0,0.5696263749932133,78.9,1.0,8.399999999999999
0.4189498690920841,41.9,96.2,0.5873485797250918,95.0,0.0,-11.800000000000004
0.2262756044501564,73.6,98.2,0.6199610242547915,94.4,0.5,20.999999999999993
0.3673527419010144,53.6,74.3,0.5508681589434313,65.6,0.3999999999999915,3.6000000000000014
0.2657085933450877,56.7,88.3,0.5994694639546002,80.6,0.0999999999999943,18.700000000000003
0.4213275551043566,46.9,94.0,0.592319918002269,94.1,1.5,-13.200000000000003
0.3473250794695466,53.6,55.9,0.5768903875073721,60.8,-1.0,8.200000000000003
0.2692896815872385,53.6,92.4,0.6065386037031809,86.5,0.3000000000000113,12.100000000000001
0.3812717448521541,53.9,95.8,0.5826580876758857,94.0,-0.1000000000000085,0.7999999999999972
0.2876347357195153,61.2,88.4,0.5343885789625347,88.1,-1.7999999999999972,8.700000000000003
0.3910337641362795,32.7,93.2,0.5529403037258557,84.5,-0.2999999999999971,-16.9
0.1904337734449167,73.9,98.0,0.5928976938926748,94.0,1.0,24.400000000000006
0.3435187073784423,49.9,56.6,0.5298928202662084,52.4,0.2000000000000028,1.2999999999999972
0.23509796221718,61.0,72.2,0.5746119780732053,57.3,1.2000000000000028,15.200000000000003
0.3916087315531058,26.9,93.8,0.5480243727631334,91.9,0.0,-17.800000000000004
0.3146321034276005,58.6,90.2,0.5548264324066362,81.3,1.2000000000000028,6.600000000000001
0.238500266356555,65.2,92.7,0.5771135184913874,75.9,1.2999999999999972,19.6
0.3431682145928952,60.0,97.3,0.5549661232757249,93.4,0.0999999999999943,1.5


==> data/spectr_score.csv <==
rank,mean,std
1,0.494018975572795, 0.02811727034240688
2,0.5994362417973529, 0.03440789101814951
3,0.6870538072795017, 0.04943692045506743
4,0.7097505491602714, 0.05750992155437917
5,0.7291188758202647, 0.06222090448315508
6,0.7455758710098987, 0.0656151737998096
7,0.7595329704704705, 0.06783864506012675
8,0.7595790234679124, 0.0678424397415417
